Categories of Semantic Concepts

Modelling concept representation is a foundational problem in the study of cognition and linguistics. This work builds on the confluence of conceptual tools from G\"ardenfors semantic spaces, categorical compositional linguistics, and applied category theory to present a domain-independent and categorical formalism of 'concept'.

==> figs/get.tikz <==
\begin{tikzpicture}
		\node [style=none] (0) at (-0.2, -0.1) {};
		\node [style={black_dot}, scale=0.4] (1) at (0, -0.1) {};
		\node [style=none] (2) at (0.2, -0.1) {};
		\draw [bend left=90, looseness=1.50] (0.center) to (2.center);
\end{tikzpicture}
